Fully dissipative relativistic lattice Boltzmann method in two dimensions

In this paper, we develop and characterize the fully dissipative Lattice Boltzmann method for ultra-relativistic fluids in two dimensions using three equilibrium distribution functions: Maxwell-J\"uttner, Fermi-Dirac and Bose-Einstein. Our results stem from the expansion of these distribution functions up to fifth order in relativistic polynomials. We also obtain new Gaussian quadratures for square lattices that preserve the spatial resolution. Our models are validated with the Riemann problem and the limitations of lower order expansions to calculate higher order moments are shown. The kinematic viscosity and the thermal conductivity are numerically obtained using the Taylor-Green vortex and the Fourier flow respectively and these transport coefficients are compared with the theoretical prediction from Grad's theory. In order to compare different expansion orders, we analyze the temperature and heat flux fields on the time evolution of a hot spot.

==> SM.txt <==
Supplemental Material: Fully dissipative lattice Boltzmann method for ultra-relativistic gases in two dimensions

This supplemental material aims to give more detais about the three models developed in this paper and the reference model in two dimensions. See below the polynomial coefficients and the quadrature for the three models, based on Mawell-Juttner, Fermi-Dirac and Bose-Einstein distributions, the full general equilibrium distribution expandeed up to fifth orde as well as the quadrature used for the reference model.


1) MAXWELL-JUTTNER DISTRIBUTION

1A) POLYNOMIAL COEFFICIENTS 

A1 = 1.00000000000000000000;
B1 = 1.00000000000000000000;
C1 = 1.00000000000000000000;
C2 = -1.00000000000000000000;
D1 = -0.57735026918962576451;
D2 = -0.21132486540518711775;
D3 = 2.00000000000000000000;
D4 = -1.00000000000000000000;
E1 = -0.57735026918962576451;
E2 = 1.73205080756887729353;
F1 = -0.25819888974716112568;
F2 = -0.07978784486061615971;
F3 = 1.15470053837925152902;
F4 = -1.73205080756887729353;
G1 = -0.25819888974716112568;
G2 = 1.29099444873580562839;
G3 = -0.03756722179308610383;
G4 = 0.85450277563209718580;
G5 = -3.00000000000000000000;
G6 = 1.00000000000000000000;
H1 = -0.09759000729485331794;
H2 = -0.02676814707538463462;
H3 = 0.51639777949432225136;
H4 = -1.29099444873580562839;
H5 = -0.00269976867942536730;
H6 = 0.15026888717234441531;
H7 = -1.70900555126419437161;
H8 = 4.00000000000000000000;
H9 = -1.00000000000000000000;
I1 = -0.09759000729485331794;
I2 = 0.68313005106397322555;
I3 = -0.01287029780128316546;
I4 = 0.38823448160895411772;
I5 = -2.23606797749978969641;
I6 = 2.23606797749978969641;
J1 = -0.03253000243161777265;
J2 = -0.00813250060790444316;
J3 = 0.19518001458970663587;
J4 = -0.68313005106397322555;
J5 = -0.00078963286556312038;
J6 = 0.05148119120513266183;
J7 = -0.77646896321790823543;
J8 = 2.98142396999971959521;
J9 = -2.23606797749978969641;
K1 = -0.03253000243161777265;
K2 = 0.29277002188455995381;
K3 = -0.00396893575838055542;
K4 = 0.14840765578922720912;
K5 = -1.18321595661992320851;
K6 = 1.97202659436653868086;
K7 = -0.00029814727100055633;
K8 = 0.02332942480853612999;
K9 = -0.48345071004674345815;
K10 = 3.02797340563346131914;
K11 = -5.00000000000000000000;
K12 = 1.00000000000000000000;


1B) QUADRATURE 

MODULUS OF THE MOMENTUM VECTORS      
x1 = 0.22284660417926068946;
x2 = 1.18893210167262303074;
x3 = 2.99273632605931407769;
x4 = 5.77514356910451050183;
x5 = 9.83746741838258991771;
x6 = 15.9828739806017017825;

DISCRETE WEIGHTS      
w1 = 0.03824705616249696613;
w2 = 0.03475006923101008284;
w3 = 0.00944778183950374797;
w4 = 0.00086659978776242290;
w5 = 0.00002175143356791100;
w6 = 7.48789922024684365687E-8;

1C) MAXWELL-JUTTNER INTEGRALS

g1f = 1.0;       
g2f = 1.0;
g3f = 1.0;
g4f = 1.0;
g5f = 1.0;
g6f = 1.0;


//////////////////////////////////////////////////

2) FERMI-DIRAC DISTRIBUTION

2A) POLYNOMIAL COEFFICIENTS 

A1 = 0.47917851280252809936;
B1 = 0.42016214416311657592;
C1 = -0.43864412446295202650;
C2 = 0.52048156855304587691;
D1 = -0.23360898938910800641;
D2 = -0.09744100441339842570;
D3 = 0.91759704557976980241;
D4 = -0.53147500058897557884;
E1 = -0.24224757363021607283;
E2 = 0.76341279515419700390;
F1 = -0.10339002798014891069;
F2 = -0.03448719425366195679;
F3 = 0.49767917686158088138;
F4 = -0.78767750415616656219;
G1 = -0.10514569297912171553;
G2 = 0.53299220739620711347;
G3 = -0.01800288369668221804;
G4 = 0.39375048127660593552;
G5 = -1.41242053679826841081;
G6 = 0.53699068843525548836;
H1 = -0.03896993030837024212;
H2 = -0.01108052439070375110;
H3 = 0.21339434814660128869;
H4 = -0.54334333961138653713;
H5 = -0.00156177551099272566;
H6 = 0.07409521577310983185;
H7 = -0.80250188620872017672;
H8 = 1.91656080101502381845;
H9 = -0.54043408109106244546;
I1 = -0.03921704170267163326;
I2 = 0.27552577173600931742;
I3 = -0.00572048382506251118;
I4 = 0.16901462807501485165;
I5 = -0.98355703618410375827;
I6 = 1.03960296434741226659;
J1 = -0.01298072764430431617;
J2 = -0.00329312153037332472;
J3 = 0.07896936540989263923;
J4 = -0.27800688713532635396;
J5 = -0.00039251007274307893;
J6 = 0.02343051488423359556;
J7 = -0.34376413064566294589;
J8 = 1.33263254744864224902;
J9 = -1.05698406384243701698;
K1 = -0.01300819261024219000;
K2 = 0.11718460404874018174;
K3 = -0.00167221051139645284;
K4 = 0.06191583009575570842;
K5 = -0.49567538148972002163;
K6 = 0.84421535509899800325;
K7 = -0.00018629880599600774;
K8 = 0.01217961652428804766;
K9 = -0.23331383063916282145;
K10 = 1.43176527017931500014;
K11 = -2.42703580325886113205;
K12 = 0.54284027698790564469;


2B) QUADRATURE

MODULUS OF THE MOMENTUM VECTORS     
x1 = 0.25201744581969162719;
x2 = 1.28431414936632151065;
x3 = 3.10299817105989769439;
x4 = 5.87378987120738934511;
x5 = 9.92960529659646770255;
x6 = 16.0723853457018155401;

DISCRETE WEIGHTS     
w1 = 0.14654307542929734102;
w2 = 0.16065812528060654507;
w3 = 0.05069990622400731106;
w4 = 0.00490494311508280216;
w5 = 0.00012453490742404226;
w6 = 4.30094182313495021986E-7;


2C) FERMI-DIRAC INTEGRALS      
g1f = 0.69314718055994530941;  
g2f = 0.82246703342411321823;
g3f = 0.90154267736969571404;
g4f = 0.94703282949724591757;
g5f = 0.97211977044690930593;
g6f = 0.98555109129743510409;


//////////////////////////////////////////////////

3) BOSE-EINSTEIN DISTRIBUTION

3A) POLYNOMIAL COEFFICIENTS

A1 = 0.09936952186057909975;
B1 = 0.36387111545044288886;
C1 = -0.26677852690216894717;
C2 = 0.02722608410518093058;
D1 = -0.22619094316175502234;
D2 = -0.03696731319212391418;
D3 = 0.41931116047866234717;
D4 = -0.02041001222875875234;
E1 = -0.20817558674866336532;
E2 = 0.56231933641243391240;
F1 = -0.10257911845450868514;
F2 = -0.02644140315952575085;
F3 = 0.38902659353747594733;
F4 = -0.51165819948697629819;
G1 = -0.10007448000490066407;
G2 = 0.49092175254933846718;
G3 = -0.00274125229395345142;
G4 = 0.15350662378253543145;
G5 = -0.54310003933618545300;
G6 = 0.01718192891709536095;
H1 = -0.03889374463716621477;
H2 = -0.01008947587114495852;
H3 = 0.19539914833795017719;
H4 = -0.47509189529405653299;
H5 = 0.00132617364528335650;
H6 = 0.00027844193270923097;
H7 = -0.25557689380390965359;
H8 = 0.65037758823111453834;
H9 = -0.01519155146624377291;
I1 = -0.03860027526627726970;
I2 = 0.26905720326998667366;
I3 = -0.00383823903060247081;
I4 = 0.12524588429751271473;
I5 = -0.71016960506150973506;
I6 = 0.61045657160771244226;
J1 = -0.01297438849924871247;
J2 = -0.00318472746567169177;
J3 = 0.07652654819133767543;
J4 = -0.26594353548237805325;
J5 = -0.00012266214432847466;
J6 = 0.01383933030994036323;
J7 = -0.23630864099056878358;
J8 = 0.89911457636880446031;
J9 = -0.57065597314980764566;
K1 = -0.01294458959495683444;
K2 = 0.11638343201859733948;
K3 = -0.00144429769323823953;
K4 = 0.05506197555991313178;
K5 = -0.43668236734384205716;
K6 = 0.70236248188532404733;
K7 = 0.00027712807154723036;
K8 = -0.00502647924136875774;
K9 = -0.02393776491629693534;
K10 = 0.43296403495101969751;
K11 = -0.74648450348423635138;
K12 = 0.01380356645351701890;


3B) QUADRATURE

MODULUS OF THE MOMENTUM VECTORS
x1 = 0.01577126462017483721;
x2 = 0.81154922548456051087;
x3 = 2.61767595247592514175;
x4 = 5.42809764585679097347;
x5 = 9.50336614837063428207;
x6 = 15.65412919939663413431;

DISCRETE WEIGHTS
w1 = 7.78596756785151559624;
w2 = 0.55102865139374658693;
w3 = 0.09444239628306254929;
w4 = 0.00778473352358903399;
w5 = 0.00019119720852753809;
w6 = 6.53917475918530358916E-7;


3C) BOSE-EINSTEIN INTEGRALS

g1f = 16.11809575095831478813;     
g2f = 1.64493235503873943111;
g3f = 1.20205673866628391572;
g4f = 1.08232311350546211051;
g5f = 1.03692764691105797712;
g6f = 1.01734295829168422163;

//////////////////////////////////////////////////

4) MOMENTUM VECTORS FOR THE QUADRATURE: X AND Y COMPONENTS

ex[72] = {-x1, 0.0, 0.0, x1, (sqrt(3.0)* x1)/2.0, x1/2.0, -(x1/2.0), -((sqrt(3.0)* x1)/2.0), -((sqrt(3.0)* x1)/2.0), -(x1/2.0), x1/2.0, (sqrt(3.0)* x1)/2.0, -x2, 0.0, 0.0, x2, (sqrt(3.0)* x2)/2.0, x2/2.0, -(x2/2.0), -((sqrt(3.0)* x2)/2.0), -((sqrt(3.0)* x2)/2.0), -(x2/2.0), x2/2.0, (sqrt(3.0)* x2)/2.0, -x3, 0.0, 0.0, x3, (sqrt(3.0)* x3)/2.0, x3/2.0, -(x3/2.0), -((sqrt(3.0)* x3)/2.0), -((sqrt(3.0)* x3)/2.0), -(x3/2.0), x3/2.0, (sqrt(3.0)* x3)/2.0, -x4, 0.0, 0.0, x4, (sqrt(3.0)* x4)/2.0, x4/2.0, -(x4/2.0), -((sqrt(3.0)* x4)/2.0), -((sqrt(3.0)* x4)/2.0), -(x4/2.0), x4/2.0, (sqrt(3.0)* x4)/2.0, -x5, 0.0, 0.0, x5, (sqrt(3.0)* x5)/2.0, x5/2.0, -(x5/2.0), -((sqrt(3.0)* x5)/2.0), -((sqrt(3.0)* x5)/2.0), -(x5/2.0), x5/2.0, (sqrt(3.0)* x5)/2.0, -x6, 0.0, 0.0, x6, (sqrt(3.0)* x6)/2.0, x6/2.0, -(x6/2.0), -((sqrt(3.0)* x6)/2.0), -((sqrt(3.0)* x6)/2.0), -(x6/2.0), x6/2.0, (sqrt(3.0)* x6)/2.0};

ey[72] = {0.0, -x1, x1, 0.0, x1/2.0, (sqrt(3.0)* x1)/2.0, (sqrt(3.0)* x1)/2.0, x1/2.0, -(x1/2.0), -((sqrt(3.0)* x1)/2.0), -((sqrt(3.0)* x1)/2.0), -(x1/2.0), 0.0, -x2, x2, 0.0, x2/2.0, (sqrt(3.0)* x2)/2.0, (sqrt(3.0)* x2)/2.0, x2/2.0, -(x2/2.0), -((sqrt(3.0)* x2)/2.0), -((sqrt(3.0)* x2)/2.0), -(x2/2.0), 0.0, -x3, x3, 0.0, x3/2.0, (sqrt(3.0)* x3)/2.0, (sqrt(3.0)* x3)/2.0, x3/2.0, -(x3/2.0), -((sqrt(3.0)* x3)/2.0), -((sqrt(3.0)* x3)/2.0), -(x3/2.0), 0.0, -x4, x4, 0.0, x4/2.0, (sqrt(3.0)* x4)/2.0, (sqrt(3.0)* x4)/2.0, x4/2.0, -(x4/2.0), -((sqrt(3.0)* x4)/2.0), -((sqrt(3.0)* x4)/2.0), -(x4/2.0), 0.0, -x5, x5, 0.0, x5/2.0, (sqrt(3.0)* x5)/2.0, (sqrt(3.0)* x5)/2.0, x5/2.0, -(x5/2.0), -((sqrt(3.0)* x5)/2.0), -((sqrt(3.0)* x5)/2.0), -(x5/2.0), 0.0, -x6, x6, 0.0, x6/2.0, (sqrt(3.0)* x6)/2.0, (sqrt(3.0)* x6)/2.0, x6/2.0, -(x6/2.0), -((sqrt(3.0)* x6)/2.0), -((sqrt(3.0)* x6)/2.0), -(x6/2.0)};

WEIGHTS FOR EACH MOMENTUM VECTOR
wd[72] = {w1, w1, w1, w1, w1, w1, w1, w1, w1, w1, w1, w1, w2, w2, w2, w2, w2, w2, w2, w2, w2, w2, w2, w2, w3, w3, w3, w3, w3, w3, w3, w3, w3, w3, w3, w3, w4, w4, w4, w4, w4, w4, w4, w4, w4, w4, w4, w4, w5, w5, w5, w5, w5, w5, w5, w5, w5, w5, w5, w5, w6, w6, w6, w6, w6, w6, w6, w6, w6, w6, w6, w6};

//////////////////////////////////////////////////

5) GENERAL EQUILIBRIUM DISTRIBUTION FUNCTION

Arguments: 
k = indicates the momentum vector (see section 4)
density = local density of the fluid
th = local temperature
ux = x component of the spatial velocity (without the lorentz gamma)
uy = y component of the spatial velocity


EDF(k, density, th, ux, uy) 
{    

  // auxiliary quatities
  u2 = ux*ux + uy*uy;
  um = sqrt(u2);
  p2 = ex[k]*ex[k] + ey[k]*ey[k];
  pm = sqrt(p2);
  gm = 1.0/sqrt(1.0-u2);
  g2 = 1.0/(1.0-u2);  

  //orders of the expansion
  
  ap = 2.0* A1*A1* g1f* PI* th;

  aipi = 2.0* B1*B1* (ex[k]* ux + ey[k]* uy)* g2f* gm* PI* pow(th,2);

  a0p0 = 2.0* PI* th* (C2* g1f + C1* g2f* gm* th)* (C2 + C1* pm);

  aiipii = 2.0* PI* th* ((D4* g1f + gm* th* (D3* g2f + g3f* gm* (D1 + 2.0* D2 + (2.0* D1 + D2)* pow(ux,2) + (-D1 + D2)* pow(uy,2))* th))* (D4 + D3* pm + D2* p2 + D1* pow(ex[k],2)) + 6.0* D1*D1* g3f* g2* ux* uy* pow(th,2)* ex[k]* ey[k] + (D4* g1f + gm* th* (D3* g2f + g3f* gm* (D1 + 2.0* D2 + (-D1 + D2)* pow(ux,2) + (2.0* D1 + D2)* pow(uy,2))* th))* (D4 + D3* pm + D2* p2 + D1* pow(ey[k],2)));

  ai0pi0 = 2.0* (ex[k]* ux + ey[k]* uy)* gm* PI *pow(th,2)* (E2* g2f + 3.0* E1* g3f* gm* th)* (E2 + E1* pm);
  
  aiiipiii = 6.0* gm* PI* pow(th,2)* (ux* (F4 *g2f + gm* th* (3.0* F3* g3f + g4f* gm*(F1* (3.0 + 2.0* pow(ux,2) - 3.0* pow(uy,2)) + 3.0* F2* (4.0 + u2))* th))* ex[k]* (3.0* F4 + 3.0* F3* pm + 3.0* F2* p2 + F1* pow(ex[k],2)) + uy* (F4* g2f + 3.0* gm* th *(F3* g3f + g4f* gm* (F1 + 4.0* F2 + (4.0* F1 + F2)* pow(ux,2) + (-F1 + F2)* pow(uy,2))* th))* (F4 + F3* pm + F2* p2 + F1* pow(ex[k],2))* ey[k] + ux*
  (F4* g2f + 3.0* gm* th* (F3* g3f + g4f* gm* (F1 + 4.0* F2 + (-F1 + F2)* pow(ux,2) + (4.0* F1 + F2)* pow(uy,2))* th))* ex[k]* (F4 + F3* pm + F2* p2 + F1* pow(ey[k],2)) + uy* (F4* g2f + gm* th* (3.0* F3* g3f + g4f* gm* (3.0* F2* (4.0 + u2) + F1* (3.0 - 3.0* pow(ux,2) + 2.0* pow(uy,2)))* th))* ey[k]* (3.0* F4 + 3.0* F3* pm + 3.0* F2* p2 + F1* pow(ey[k],2)));

  aii0pii0 = 2.0* PI* th* ((g1f* G6 + gm* th* (g2f* G5 + gm* th* (G2* g3f* (1.0 + 2.0* pow(ux,2) - pow(uy,2)) + g3f* G4* (2.0 + u2) + 3.0* g4f* gm* (G1 + 2.0* G3 + (4.0* G1 + 3.0* G3)* pow(ux,2) + (-G1 + 3.0* G3)* pow(uy,2))* th)))* (G6 + G5* pm + G4* p2 + G3* p2*pm + G2* pow(ex[k],2) + G1* pm* pow(ex[k],2)) + 6.0* g2* uy* pow(th,2)* (G2* g3f + 5.0* G1* g4f* gm* th)* (G2 + G1* pm)* ey[k]*
  ((ex[k]* ux + ey[k]* uy) - uy* ey[k]) + (g1f* G6 + g2f* G5* gm* th + g3f* G4* g2* (2.0 + u2)* pow(th,2) + G2* g3f* g2* (1.0 - pow(ux,2) + 2.0* pow(uy,2))* pow(th,2) + 3.0* G3* g4f* g2*gm* (2.0 + 3.0* u2)* pow(th,3) - 3.0* G1* g4f* g2*gm *(-1.0 + pow(ux,2) - 4.0* pow(uy,2))* pow(th,3))* (G6 + G5* pm + G4* p2 + G3* p2*pm + G2* pow(ey[k],2) + G1* pm *pow(ey[k],2)));

  aiiiipiiii = 6.0* PI* th* ((g1f* H9 + g2f *gm* H8* th + g3f *g2* H7* (2.0 + u2)* pow(th,2) + 2.0* g3f *g2* H4 *(1.0 + 2.0* pow(ux,2) - pow(uy,2))* pow(th,2) + 3.0* g4f* g2*gm* H6* (2.0 + 3.0* u2)* pow(th,3) + 6.0* g4f* g2*gm* H3 *(1.0 + 4.0* pow(ux,2) - pow(uy,2))* pow(th,3) + 3.0* g5f* pow(g2,2)* H5* (8.0 + 24.0* u2 + 3.0* pow(u2,2))* pow(th,4) + 6.0* g5f* pow(g2,2)* H2 *(4.0 - 3.0* u2 - pow(u2,2) +  5.0* (6.0 + u2)* pow(ux,2))* pow(th,4) + g5f* pow(g2,2) *H1* (3.0 + 3.0* pow(u2,2) + 30.0* pow(ux,2) + 35.0* pow(ux,4) - 6.0* u2* (1.0 + 5.0* pow(ux,2))) *pow(th,4))* (3.0* (H9 + pm* (H8 + pm* (H7 + pm* (H6 + H5* pm)))) + 6.0* (H4 + pm* (H3 + H2* pm))* pow(ex[k],2) + H1* pow(ex[k],4)) + 4.0* g2* ux* uy* pow(th,2)*
  (3.0* g3f* H4 + 5.0* gm* th* (3.0* g4f* H3 + g5f* gm* (H1* (3.0 + 4.0* pow(ux,2) - 3.0* pow(uy,2)) + 3.0* H2* (6.0 + u2))* th))* ex[k]* (3.0* H4 + 3.0* H3* pm + 3.0* H2* p2 + H1* pow(ex[k],2))* ey[k] + 4.0* g2* ux* uy* pow(th,2)* (3.0* g3f* H4 + 5.0* gm* th* (3.0* g4f* H3 + g5f* gm* (3.0* H2* (6.0 + u2) + H1* (3.0 - 3.0* pow(ux,2) + 4.0* pow(uy,2)))* th))* ex[k]* ey[k]* (3.0* H4 + 3.0* H3* pm + 3.0* H2* p2 + H1* pow(ey[k],2)) + 2.0* (g1f* H9 + gm* th* (g2f* H8 + gm* th* (g3f* (H4 + H7)* (2.0 + u2) + 3.0* gm* th* (g4f* (H3 + H6)* (2.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2)) - g5f* gm* (-(H2 + H5)* (8.0 + 3.0* pow(ux,4) + 24.0* pow(uy,2) + 3.0* pow(uy,4) + 6.0* pow(ux,2)* (4.0 + pow(uy,2))) + H1* (-1.0 + 4.0* pow(ux,4) - 3.0* pow(uy,2) + 4.0* pow(uy,4) - 3.0* pow(ux,2)* (1.0 + 9.0*
  pow(uy,2))))* th))))* (H9 + H8* pm + H7* p2 + H6* p2*pm + H5* pow(p2,2) + p2* (H4 + pm *(H3 + H2* pm)) + H1* pow(ex[k],2)* pow(ey[k],2)) + (g1f* H9 + g2f* gm* H8* th + g3f* g2* H7* (2.0 + u2)* pow(th,2) - 2.0* g3f* g2 *H4 *(-1.0 + pow(ux,2) - 2.0* pow(uy,2))* pow(th,2) + 3.0* g4f* g2*gm* H6* (2.0 + 3.0* u2)* pow(th,3) - 6.0* g4f* g2*gm* H3* (-1.0 + pow(ux,2) - 4.0* pow(uy,2)) *pow(th,3) + 3.0* g5f* pow(g2,2)* H5* (8.0 + 24.0* u2 + 3.0* pow(u2,2))* pow(th,4) + 6.0* g5f* pow(g2,2)* H2* (4.0 - 3.0* u2 - pow(u2,2) + 5.0* (6.0 + u2)* pow(uy,2))* pow(th,4) + g5f* pow(g2,2)* H1* (3.0 + 3.0* pow(u2,2) + 30.0* pow(uy,2) + 35.0* pow(uy,4) - 6.0* u2* (1.0 + 5.0* pow(uy,2)))* pow(th,4)) *(3.0* (H9 + pm *(H8 + pm* (H7 + pm* (H6 + H5* pm)))) + 6.0* (H4 + pm* (H3 + H2* pm)) *pow(ey[k],2) + H1* pow(ey[k],4)));

  a0iiip0iii = 6.0* gm* PI* pow(th,2)* (ux* (g2f* I6 + gm* th* (3.0* g3f* I5 + gm* th* (g4f* (I2* (3.0 + 2.0* pow(ux,2) - 3.0* pow(uy,2)) + 3.0* I4* (4.0 + u2)) + 5.0* g5f* gm* (I1* (3.0 + 4.0* pow(ux,2) - 3.0* pow(uy,2)) + 3.0* I3* (4.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2)))* th)))* (3.0* (I6 + pm* (I5 + pm *(I4 + I3* pm)))* ex[k] + (I2 + I1* pm)* pow(ex[k],3)) + uy* (g2f* I6 + 3.0* gm* th* (g3f* I5 +  gm *th* (g4f* (I2 + 4.0* I4 + (4.0* I2 + I4)* pow(ux,2) + (-I2 + I4)* pow(uy,2)) + 5.0*
  g5f* gm* (I1 + 4.0* I3 + 3.0* (2.0* I1 + I3)* pow(ux,2) + (-I1 + 3.0* I3)* pow(uy,2))* th)))* (I6 + I5* pm + I4* p2 + I3* p2*pm + (I2 + I1* pm)* pow(ex[k],2))* ey[k] + ux* (g2f* I6 + 3.0* g3f* gm* I5* th + 3.0* g4f* g2* I4* (4.0 + u2)* pow(th,2) - 3.0* g4f* g2 *I2 *(-1.0 + pow(ux,2) - 4.0*
  pow(uy,2))* pow(th,2) + 15.0* g5f* g2*gm* I3* (4.0 + 3.0* u2)* pow(th,3) - 15.0* g5f* g2*gm* I1 *(-1.0 + pow(ux,2) - 6.0* pow(uy,2))* pow(th,3))* ex[k]* (I6 + I5* pm + I4* p2 + I3* p2*pm + (I2 + I1* pm)* pow(ey[k],2)) + uy* (g2f *I6 + gm* th* (3.0* g3f* I5 - gm* th* (g4f* (I2 *(-3.0 + 3.0* pow(ux,2) - 2.0* pow(uy,2)) - 3.0* I4* (4.0 + u2)) - 5.0* g5f* gm* (3.0* I3 *(4.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2)) + I1* (3.0 - 3.0* pow(ux,2) + 4.0* pow(uy,2)))* th)))* (3.0* (I6 + pm *(I5 + pm*(I4 + I3* pm)))* ey[k] + (I2 + I1* pm)* pow(ey[k],3)));

  aiiiiipiiiii = 30.0* gm* PI* pow(th,2)* (ux* (g2f *J9 + g6f* pow(g2,2)* J1* (15.0* (-1.0 + u2)*(-1.0 + u2) - 70.0* (-1.0 + u2)* pow(ux,2) + 63.0* pow(ux,4))* pow(th,4) + 2.0* g2* pow(th,2)* (g4f* J4* (3.0 + 2.0* pow(ux,2) - 3.0* pow(uy,2)) + 5.0* gm* th* (g5f* J3 *(3.0 + 4.0* pow(ux,2) - 3.0* pow(uy,2)) + g6f* gm* J2* (4.0* pow(ux,4) + pow(ux,2) *(41.0 + pow(uy,2)) - 3.0* (-6.0 + 5.0* pow(uy,2) + pow(uy,4)))* th)) + 3.0* gm* th* (g3f* J8 + gm* th* (g4f* J7* (4.0 + u2) + 5.0* gm* th* (g5f *J6* (4.0 + 3.0* u2) + 3.0* g6f* gm* J5* (8.0 + 12.0* u2 + pow(u2,2))* th))))* (15.0* (J9 + pm *(J8 + pm* (J7 + pm* (J6 + J5 *pm))))* ex[k] + 10.0* (J4 + pm *(J3 + J2* pm))* pow(ex[k],3) + J1* pow(ex[k],5)) + uy* (g2f* J9 + 3.0* g3f* gm* J8* th + 3.0*
  g4f* g2* J7* (4.0 + u2)* pow(th,2) + 6.0* g4f* g2* J4* (1.0 + 4.0* pow(ux,2) - pow(uy,2))* pow(th,2) + 15.0* g5f* g2*gm *J6* (4.0 + 3.0* u2)* pow(th,3) + 30.0* g5f* g2*gm* J3* (1.0 + 6.0* pow(ux,2) - pow(uy,2))* pow(th,3) + 45.0* g6f* pow(g2,2)* J5* (8.0 + 12.0* u2 + pow(u2,2))* pow(th,4) + 15.0* g6f* pow(g2,2)* J1* ((-1.0 + u2)*(-1.0 + u2) - 14.0* (-1.0 + u2)* pow(ux,2) + 21.0* pow(ux,4))* pow(th,4) - 30.0* g6f* pow(g2,2)* J2* (-6.0 + pow(u2,2) - 56.0* pow(ux,2) + u2* (5.0 - 7.0* pow(ux,2)))* pow(th,4))* (3.0* (J9 + pm* (J8 + pm* (J7 + pm *(J6 + J5* pm)))) + 6.0* (J4 + pm* (J3 + J2* pm))* pow(ex[k],2) + J1* pow(ex[k],4)) *ey[k] + ux* (g2f* J9 + 3.0* g3f* gm* J8* th + 3.0* g4f *g2* J7* (4.0 + u2)* pow(th,2) - 6.0* g4f*
  g2* J4* (-1.0 + pow(ux,2) - 4.0* pow(uy,2))* pow(th,2) + 15.0* g5f* g2*gm* J6* (4.0 + 3.0* u2)* pow(th,3) - 30.0* g5f* g2*gm* J3* (-1.0 + pow(ux,2) - 6.0* pow(uy,2))* pow(th,3) + 45.0* g6f* pow(g2,2)* J5* (8.0 + 12.0* u2 + pow(u2,2)) *pow(th,4) + 15.0* g6f* pow(g2,2) *J1 *((-1.0 + u2)*(-1.0 + u2) - 14.0* (-1.0 + u2)* pow(uy,2) + 21.0* pow(uy,4))* pow(th,4) - 30.0* g6f* pow(g2,2)* J2* (-6.0 + pow(u2,2) - 56.0* pow(uy,2) + u2* (5.0 - 7.0* pow(uy,2)))* pow(th,4))* ex[k]* (3.0* (J9 + pm* (J8 + pm *(J7 + pm *(J6 + J5* pm)))) + 6.0* (J4 + pm* (J3 + J2* pm))* pow(ey[k],2) + J1* pow(ey[k],4)) + 2.0* ux* (g2f* J9 + gm* th* (3.0* g3f* J8 + gm* th* (g4f* (3.0* J7* (4.0 + u2) + J4 *(6.0 - pow(ux,2) + 9.0* pow(uy,2))) + 5.0* gm* th *(g5f*
  (3.0* J6 *(4.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2)) + J3* (6.0 + pow(ux,2) + 15.0* pow(uy,2))) - g6f* gm* (-9.0* J5* (8.0 + pow(ux,4) + 12.0* pow(uy,2) + pow(uy,4) + 2.0* pow(ux,2) *(6.0 + pow(uy,2))) - J2* (pow(ux,4) + 2.0* pow(ux,2)* (13.0 + 8.0 *pow(uy,2)) + 3.0* (12.0 + 46.0* pow(uy,2) + 5.0* pow(uy,4))) + J1* (4.0* pow(ux,4) - pow(ux,2)* (1.0 + 41.0* pow(uy,2)) + 3.0* (-1.0 - 5.0* pow(uy,2) + 6.0* pow(uy,4))))* th))))* ex[k]* (3.0* J9 + 3.0* J8* pm + (J4 + 3.0* J7)* pow(ex[k],2) + (J3 + 3.0* J6)* pm* pow(ex[k],2) + (J2 + 3.0* J5)* pow(ex[k],4) + 3.0* (J4 + J7)* pow(ey[k],2) + 3.0* (J3 + J6)* pm *pow(ey[k],2) + (J1 + 4.0* J2 + 6.0* J5)* pow(ex[k],2) *pow(ey[k],2) + 3.0* (J2 + J5)* pow(ey[k],4)) + 2.0* uy* (g2f* J9 + gm* th* (3.0* g3f* J8 + gm* th* (g4f *(J4 *(6.0 + 9.0* pow(ux,2) - pow(uy,2)) + 3.0* J7* (4.0 + u2)) + 5.0* gm* th *(g5f *(J3* (6.0 + 15.0* u2) + 3.0* J6* (4.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2))) - g6f* gm* (-9.0* J5 *(8.0 + pow(ux,4) + 12.0* pow(uy,2) + pow(uy,4) + 2.0*
  pow(ux,2) *(6.0 + pow(uy,2))) - J2* (36.0 + 15.0* pow(ux,4) + 26.0* pow(uy,2) + pow(uy,4) + 2.0* pow(ux,2)* (69.0 + 8.0* pow(uy,2))) + J1* (-3.0 + 18.0* pow(ux,4) - pow(uy,2) + 4.0* pow(uy,4) - pow(ux,2)* (15.0 + 41.0* pow(uy,2))))* th))))* ey[k] *(3.0* J9 + 3.0* J8* pm + 3.0* (J4 + J7)* pow(ex[k],2) + 3.0* (J3 + J6)* pm* pow(ex[k],2) + 3.0* (J2 + J5)* pow(ex[k],4) + (J4 + 3.0* J7)* pow(ey[k],2) + (J3 + 3.0* J6)* pm *pow(ey[k],2) + (J1 + 4.0* J2 + 6.0* J5)* pow(ex[k],2)* pow(ey[k],2) + (J2 + 3.0* J5)* pow(ey[k],4)) + uy* (g2f* J9 + g6f* pow(g2,2)* J1 *(15.0* (-1.0 + u2)*(-1.0 + u2) - 70.0* (-1.0 + u2)* pow(uy,2) + 63.0* pow(uy,4))* pow(th,4) + 2.0* g2* pow(th,2)* (g4f* J4* (3.0 - 3.0* pow(ux,2) + 2.0* pow(uy,2)) + 5.0* g5f* gm* J3* (3.0 - 3.0* pow(ux,2) + 4.0* pow(uy,2))* th + 5.0* g6f* g2* J2* (18.0 - 3.0* pow(u2,2) + 56.0* pow(uy,2) + u2* (-15.0 + 7.0* pow(uy,2)))* pow(th,2)) + 3.0* gm* th*
  (g3f* J8 + gm* th* (g4f *J7* (4.0 + u2) + 5.0* gm* th* (g5f* J6* (4.0 + 3.0* u2) + 3.0* g6f* gm* J5* (8.0 + 12.0* u2 + pow(u2,2))* th))))* (15.0* (J9 + pm *(J8 + pm *(J7+ pm* (J6 + J5* pm))))* ey[k] + 10.0* (J4 + pm* (J3 + J2* pm))* pow(ey[k],3) + J1* pow(ey[k],5)));

  aiiii0piiii0 = 6.0* PI* th* ((g1f* K12 + g2f* gm* K11* th + g3f* g2* K10* (2.0 + u2)* pow(th,2) +        2.0* g3f* g2* K6* (1.0 + 2.0* pow(ux,2) - pow(uy,2))* pow(th,2) + 3.0* g4f* g2*gm* K9* (2.0 + 3.0* u2)* pow(th,3) + 6.0* g4f* g2*gm* K5* (1.0 + 4.0* pow(ux,2) - pow(uy,2))* pow(th,3) + 3.0* g5f* pow(g2,2)* K8* (8.0 + 24.0* u2 + 3.0* pow(u2,2))*
  pow(th,4) + 6.0* g5f* pow(g2,2)* K4* (4.0 - 3.0* u2 - pow(u2,2) + 5.0* (6.0 + u2)* pow(ux,2))* pow(th,4) + g5f* pow(g2,2)* K2* (3.0 + 3.0* pow(u2,2) + 30.0* pow(ux,2) + 35.0* pow(ux,4) - 6.0* u2* (1.0 + 5.0* pow(ux,2)))* pow(th,4) + 15.0* g6f* pow(g2,2)*gm* K7* (8.0 + 40.0* u2 + 15.0* pow(u2,2))* pow(th,5) + 15.0* g6f* pow(g2,2)*gm* K1 *((-1.0 + u2)*(-1.0 + u2) - 14.0* (-1.0 + u2)* pow(ux,2) + 21.0* pow(ux,4))*
  pow(th,5) - 30.0* g6f* pow(g2,2)*gm* K3* (-4.0 + 3.0* pow(u2,2) - 42.0* pow(ux,2) + u2* (1.0 - 21.0* pow(ux,2)))* pow(th,5))* (3.0* (K12 + pm* (K11 + pm* (K10 + pm *(K9 + pm* (K8 + K7* pm))))) + 6.0* (K6 + pm* (K5 + pm *(K4 + K3* pm)))* pow(ex[k],2) + (K2 + 
  K1* pm)* pow(ex[k],4)) + 6.0* g2* ux* uy* pow(th,2) *(3.0* g3f* K6 + 5.0* gm* th* (3.0* g4f* K5 +           gm* th* (g5f* (K2* (3.0 + 4.0* pow(ux,2) - 3.0* pow(uy,2)) + 3.0* K4* (6.0 + u2)) + 21.0* g6f* gm* (K1* (1.0 + 2.0* pow(ux,2) - pow(uy,2)) + 3.0* K3* (2.0 + u2))* th)))* (3.0* (K6 + pm* (K5 + pm* (K4 + K3* pm)))* ex[k]* ey[k] + (K2 + K1* pm) *pow(ex[k],3) *ey[k]) + 2.0* (g1f* K12 + gm* th* (g2f* K11 + gm* th* (g3f* (K10 + K6)* (2.0 + u2) + 3.0* gm* th* (g4f* (K5 + K9)* (2.0 + 3.0* pow(ux,2) + 3.0* pow(uy,2)) + gm* th* (g5f* ((K4 + K8)* (8.0 + 24.0* u2 + 3.0* pow(u2,2)) + K2* (1.0 + 3.0* u2 - 4.0* pow(u2,2) + 35.0* pow(ux,2)* pow(uy,2))) + 5.0* g6f* gm* ((K3 + K7)*
  (8.0 + 40.0* u2 + 15.0* pow(u2,2)) + K1* (1.0 + 5.0* u2 - 6.0* pow(u2,2) + 63.0* pow(ux,2)* pow(uy,2)))* th)))))* (K12 + K11* pm + K10* p2 + K9* p2*pm + K8* pow(p2,2) + K7* pow(p2,2)*pm + p2* (K6 + pm* (K5 + pm* (K4 + K3* pm))) + (K2 + K1* pm)* pow(ex[k],2) *pow(ey[k],2)) + 4.0* g2* ux* uy* pow(th,2)* (3.0* g3f* K6 + 5.0* gm* th* (3.0* g4f* K5 - gm* th* (g5f* (K2* (-3.0 + 3.0* pow(ux,2) - 4.0* pow(uy,2)) - 3.0* K4 *(6.0 + u2)) - 21.0* g6f* gm* (3.0* K3* (2.0 + u2) + K1* (1.0 - pow(ux,2) + 2.0* pow(uy,2)))* th)))* (3.0* (K6 + pm* (K5 + pm*(K4 + K3* pm)))* ex[k]* ey[k] + (K2 + K1* pm)* ex[k]* pow(ey[k],3)) + (g1f* K12 + g2f* gm* K11* th + g3f* g2* K10* (2.0 + u2)*
  pow(th,2) - 2.0* g3f* g2* K6* (-1.0 + pow(ux,2) - 2.0* pow(uy,2))* pow(th,2) + 3.0* g4f* g2*gm* K9* (2.0 + 3.0* u2)* pow(th,3) - 6.0* g4f* g2*gm* K5* (-1.0 + pow(ux,2) - 4.0* pow(uy,2))* pow(th,3) + 3.0* g5f* pow(g2,2)* K8* (8.0 + 24.0* u2 + 3.0* pow(u2,2))* pow(th,4) + 6.0* g5f* pow(g2,2)* K4* (4.0 - 3.0* u2 - pow(u2,2) + 5.0* (6.0 + u2)* pow(uy,2))* pow(th,4) + g5f* pow(g2,2)* K2* (3.0 + 3.0* pow(u2,2) + 30.0* pow(uy,2) + 35.0* pow(uy,4) - 6.0* u2*
  (1.0 + 5.0* pow(uy,2)))* pow(th,4) + 15.0* g6f* pow(g2,2)*gm* K7* (8.0 + 40.0* u2 + 15.0* pow(u2,2))* pow(th,5) + 15.0* g6f* pow(g2,2)*gm* K1* ((-1.0 + u2)*(-1.0 + u2) - 14.0* (-1.0 + u2)* pow(uy,2) + 21.0* pow(uy,4))* pow(th,5) - 30.0* g6f* pow(g2,2)*gm* K3* (-4.0 + 3.0* pow(u2,2) - 42.0* pow(uy,2) + u2* (1.0 - 21.0* pow(uy,2)))* pow(th,5))* (3.0* (K12 + pm* (K11 + pm* (K10 + pm* (K9 + pm* (K8 + K7* pm))))) + 6.0* (K6 + pm* (K5 + pm* (K4 + K3* pm)))* pow(ey[k],2) + (K2 + K1* pm)* pow(ey[k],4)));

  
  //EDF
  f0 = density/(2.0*PI*pow(th,2)*g2f) * wd[k] *(ap + aipi + a0p0 + ai0pi0 + aiipii/2.0 + aiiipiii/6.0 + aii0pii0/2.0 + aiiiipiiii/24.0 + a0iiip0iii/6.0 + aiiiiipiiiii/120.0 + aiiii0piiii0 /24.0);
  
  return f0;
}




